Deep Optimal Sensor Placement for Black Box Stochastic Simulations

Selecting cost-effective optimal sensor configurations for subsequent inference of parameters in black-box stochastic systems faces significant computational barriers. We propose a novel and robust approach, modelling the joint distribution over input parameters and solution with a joint energy-based model, trained on simulation data. Unlike existing simulation-based inference approaches, which must be tied to a specific set of point evaluations, we learn a functional representation of parameters and solution. This is used as a resolution-independent plug-and-play surrogate for the joint distribution, which can be conditioned over any set of points, permitting an efficient approach to sensor placement. We demonstrate the validity of our framework on a variety of stochastic problems, showing that our method provides highly informative sensor locations at a lower computational cost compared to conventional approaches.

==> plots/todo.txt <==
PIPELINE

Update files in this repo that I've modified into the GPU server
scp ebm_inr/config/config_file_navier_1.yaml pc2222@nvidia6.ma.ic.ac.uk:ebm_inr/config/
scp ebm_inr/experiment_navier_1.py pc2222@nvidia6.ma.ic.ac.uk:ebm_inr/
scp ebm_inr/src/coral/utils/data.py pc2222@nvidia6.ma.ic.ac.uk:ebm_inr/src/coral/utils/


Move modulations for initial and final vorticity to the ebm_inr folder in the server
ebm_inr/models/inr/ 

Run experiment_navier_1.py file

Test ebm models

Sample from the posterior

Bayesian experimental design task


TO DO: Neurips
Bayesian Experimental Design for the Navier Stokes equation and Lotka Volterra model (appendix)
Extend introduction
Include discussion about active learning (which points to choose for training the original models, especially the INR in a principled way not just to choose a percentage of the data)
Alternative training for the EBM, include that score-matching also does not perform very well
BED with other variational bounds of the Information Gain
Supposse that we want to infer the viscosity coefficient, our design points are now different initial conditions that we can 
set before hand. In this case, we will couple the viscosity coefficient together with initial and final solution. We supposse 
that we have sensors in N number of locations. The idea would be that the BED task will suggest new initial conditions (given by their latent representations) to
simulate, compute the solution and then maximise the resulting utility. 



